A Spectral Survey of WASP-19b with ESPRESSO

High resolution precision spectroscopy provides a multitude of robust techniques for probing exoplanetary atmospheres. We present multiple VLT/ESPRESSO transit observations of the hot-Jupiter exoplanet WASP-19b with previously published but disputed atmospheric features from low resolution studies. Through spectral synthesis and modeling of the Rossiter-McLaughlin (RM) effect we calculate stellar, orbital and physical parameters for the system. From narrow-band spectroscopy we do not detect any of H\,I, Fe\,I, Mg\,I, Ca\,I, Na\,I and K\,I neutral species, placing upper limits on their line contrasts. Through cross correlation analyses with atmospheric models, we do not detect Fe\,I and place a 3$\sigma$ upper limit of $\log\,(X_{\textrm{Fe}}/X_\odot) \approx -1.83\,\pm\,0.11$ on its mass fraction, from injection and retrieval. We show the inability to detect the presence of H$_2$O for known abundances, owing to lack of strong absorption bands, as well as relatively low S/N ratio. We detect a barely significant peak (3.02\,$\pm$\,0.15\,$\sigma$) in the cross correlation map for TiO, consistent with the sub-solar abundance previously reported. This is merely a hint for the presence of TiO and does \textit{not} constitute a confirmation. However, we do confirm the presence of previously observed enhanced scattering towards blue wavelengths, through chromatic RM measurements, pointing to a hazy atmosphere. We finally present a reanalysis of low resolution transmission spectra of this exoplanet, concluding that unocculted starspots alone cannot explain previously detected features. Our reanalysis of the FORS2 spectra of WASP-19b finds a $\sim$\,100$\times$ sub-solar TiO abundance, precisely constrained to $\log\,X_{\textrm{TiO}} \approx -7.52 \pm 0.38$, consistent with the TiO hint from ESPRESSO. We present plausible paths to reconciliation with other seemingly contradicting results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
